Thermal Evolution of Lava Planets

Rocky planets are thought to form with a magma ocean that quickly solidifies. The horizontal and vertical extent of this magma ocean depends on the interior thermal evolution of the planet, and possibly exogenous processes such as planet migration. We present a model for simulating the thermal history of tidally locked lava planets. We initiate the model with a completely molten mantle and evolve it for ten billion years. We adopt a fixed surface temperature of 3000 K for the irradiated day-side, but allow the night-side temperature to evolve along with the underlying layers. We simulate planets of radius 1.0$R_{\oplus}$ and 1.5$R_{\oplus}$ with different core mass fractions, although the latter does not significantly impact the thermal evolution. We confirm that the day-side magma ocean on these planets has a depth that depends on the planetary radius. The night-side, on the other hand, begins crystallizing within a few thousand years and completely solidifies within 800 million years in the absence of substantial tidal heating or day-night heat transport. We show that a magma ocean can be sustained on the night-side of a lava planet if at least 20 per cent of absorbed stellar power is transmitted from the day-side to the night-side via magma currents. Such day-night transport could be sustained if the magma has a viscosity of $10^{-3}$ Pa s, which is plausible at these temperatures. Alternatively, the night-side could remain molten if the mush layer is tidally heated at the rate of $8 \times 10^{-4}$ W/kg of mush, which is plausible for orbital eccentricities of $e > 7 \times 10^{-3}$. Night-side cooling is a runaway process, however: the magma becomes more viscous and the mush solidifies, reducing both day-night heat transport and tidal heating. Measurements of the night-sides of lava planets are therefore a sensitive probe of the thermal history of these planets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
